The Perfect Storm: The Privacy Paradox and the Internet-of-Things

Privacy is a concept found throughout human history and opinion polls suggest that the public value this principle. However, while many individuals claim to care about privacy, they are often perceived to express behaviour to the contrary. This phenomenon is known as the Privacy Paradox and its existence has been validated through numerous psychological, economic and computer science studies. Several contributory factors have been suggested including user interface design, risk salience, social norms and default configurations. We posit that the further proliferation of the Internet-of-Things (IoT) will aggravate many of these factors, posing even greater risks to individuals' privacy. This paper explores the evolution of both the paradox and the IoT, discusses how privacy risk might alter over the coming years, and suggests further research required to address a reasonable balance. We believe both technological and socio-technical measures are necessary to ensure privacy is protected in a world of ubiquitous technology.

==> New Paper/author_block.txt <==
\author{\IEEEauthorblockN{Meredydd Williams, Jason R. C. Nurse and Sadie Creese\\}
\IEEEauthorblockA{Department of Computer Science\\
University of Oxford\\
Oxford, UK\\
\{\textit{firstname.lastname}\}@cs.ox.ac.uk}}

==> author_block.txt <==
\author{\IEEEauthorblockN{Meredydd Williams, Jason R. C. Nurse and Sadie Creese\\}
\IEEEauthorblockA{Department of Computer Science\\
University of Oxford\\
Oxford, UK\\
\{\textit{firstname.lastname}\}@cs.ox.ac.uk}}
